Angular momentum transfer from swift electrons to non-spherical nanoparticles within the dipolar approximation

In this work, we study the angular momentum transfer from a single swift electron to non-spherical metallic nanoparticles, specifically investigating spheroidal and polyhedral (Platonic Solids) shapes. While previous research has predominantly focused on spherical nanoparticles, our work expands the knowledge by exploring various geometries. Employing classical electrodynamics and the small particle limit, we calculate the angular momentum transfer by integrating the spectral density, ensuring causality through Fourier-transform analysis. Our findings demonstrate that prolate spheroidal nanoparticles exhibit a single blueshifted plasmonic resonance, compared to spherical nanoparticles of equivalent volume, resulting in lower angular momentum transfer. Conversely, oblate nanoparticles display two resonances (one blueshifted and one redshifted) resulting in a higher angular momentum transfer than their spherical counterparts. Additionally, Platonic Solids with fewer faces exhibit significant redshifts in plasmonic resonances, leading to higher angular momentum transfer due to edge effects. We also observe resonances and angular momentum transfers with similar characteristics in specific pairs of Platonic Solids, known as duals. These results highlight promising applications, particularly in electron tweezers technology.

==> els-cas-templates/manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


